Search for Brown Dwarfs in IC 1396 with Subaru HSC: Interpreting the Impact of Environmental Factors on Sub-stellar Population

Young stellar clusters are predominantly the hub of star formation and hence, ideal to perform comprehensive studies over the least explored sub-stellar regime. Various unanswered questions like the mass distribution in brown dwarf regime and the effect of diverse cluster environment on brown dwarf formation efficiency still plague the scientific community. The nearby young cluster, IC 1396 with its feedback-driven environment, is ideal to conduct such study. In this paper we adopt a multi-wavelength approach, using deep Subaru HSC, Gaia DR3, Pan-STARRS, UKIDSS/2MASS photometry and machine learning techniques to identify the cluster members complete down to $\sim$ 0.03 M$_{\odot}$ in the central 22$^{\prime}$ area of IC 1396. We identify 458 cluster members including 62 brown dwarfs which are used to determine mass distribution in the region. We obtain a star-to-brown dwarf ratio of $\sim$ 6 for a stellar mass range 0.03 -- 1 M$_{\odot}$ in the studied cluster. The brown dwarf fraction is observed to increase across the cluster as radial distance from the central OB-stars increases. This study also compiles 15 young stellar clusters to check the variation of star-to-brown dwarf ratio relative to stellar density and UV flux ranging within 4-2500 stars pc$^{-2}$ and 0.7-7.3 G$_{0}$ respectively. The brown dwarf fraction is observed to increase with stellar density but the results about the influence of incident UV flux are inconclusive within this range. This is the deepest study of IC 1396 as of yet and it will pave the way to understand various aspects of brown dwarfs using spectroscopic observations in future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Source_files_ReadMe.txt <==
# ReadMe file for the figures and source tex file uploaded.

#File name in the tex document 				==> 			File ID in manuscript PDF

CygOB2_whole1.png					==>				Figure 1

FWHM_hist1.png						==>				Figure 2 (Left)

FWHM_spatial.png					==>				Figure 2 (Right)

Table1.cat (HSC Observation Specifications)		==>				Table 1

Table2.cat (Flags)					==>				Table 2

Flowchart.jpg						==>				Figure 3

det.png							==>				Figure 4

Mag_err.png						==>				Figure 5

Mag_err_compare.png					==>				Figure 6

Mag-off_spatial.png					==>				Figure 7

Mag-off_new.png						==>				Figure 8

Del_RA_spatial.png					==>				Figure 9 (Left)

Del_Dec_spatial.png					==>				Figure 9 (Right)

Ra-Dec_hist.png						==>				Figure 10 (Top Left and Top Right)

external_astro_hist1.png				==>				Figure 10 (Bottom Left and Bottom Right)

Mag-lmt.png						==>				Figure 11 (Top)

completeness.png					==>				Figure 11 (Bottom)

compltns_compare.png					==>				Figure 12

Table3.cat (HSC analysis)				==>				Table 3

zY_whole_hess.png					==>				Figure 13

i2y_cmd_yso_BHAC15.png					==>				Figure 14 (Left)

r2i2_cmd_18am.png					==>				Figure 14 (Right)

compare_r2y.png						==>				Figure 15 (Left and Right)

r2i2_hess_all_member_box.png				==>				Figure 16

r2i2_member_median.png					==>				Figure 17 (Left)

bin_hist_median_1sig.png				==>				Figure 17 (Right)

age_hist_median.png					==>				Figure 18

r2i2_hess_df.png					==>				Figure 19

Table4.cat (sample data)				==>				Table 4

prop1.jpg						==>				Figure A1

prop2.jpg						==>				Figure A1

ext_astro5.png						==>				Figure C1


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
